Kernel Mean Matching for Content Addressability of GANs

We propose a novel procedure which adds "content-addressability" to any given unconditional implicit model e.g., a generative adversarial network (GAN). The procedure allows users to control the generative process by specifying a set (arbitrary size) of desired examples based on which similar samples are generated from the model. The proposed approach, based on kernel mean matching, is applicable to any generative models which transform latent vectors to samples, and does not require retraining of the model. Experiments on various high-dimensional image generation problems (CelebA-HQ, LSUN bedroom, bridge, tower) show that our approach is able to generate images which are consistent with the input set, while retaining the image quality of the original model. To our knowledge, this is the first work that attempts to construct, at test time, a content-addressable generative model from a trained marginal model.

==> plot_data/cmnist_lossxn.csv <==
column 1,column 2
1,74.67006146907806
2,45.86179554462433
3,34.02116149663925
4,20.29290422797203
5,13.323835097253323
6,12.242046184837818
7,8.54299683123827
8,5.3808847442269325
9,5.396549589931965
10,4.586176015436649
20,2.6775235310196877
30,1.795911230146885
40,1.545053906738758
50,1.4350712299346924



==> plot_data/cmnist_m10.csv <==
column 1,column 2
1,14.852549
10,14.138897
100,24.001082
1000,119.168301


==> plot_data/cmnist_m1000.csv <==
column 1,column 2
1,13.326668
10,14.705046
100,25.467495
1000,119.71426600000001

==> plot_data/lsun_m1.csv <==
column 1,column 2
1,75.79922400000001
2,93.962302
3,110.864016
4,127.851172
5,150.219092

